Large HI optical depth and Redshifted 21-cm signal from cosmic dawn

The HI 21-cm optical depth ($\tau_b$) can be considerably large as the kinetic and spin temperature of the inter-galactic medium (IGM) is expected to be very low during cosmic dawn. It will be particularly higher at regions with HI over-density. We revisit the validity of the widely used linearized equation for estimating the HI 21-cm differential brightness temperature ($T_b$) which assumes $\tau_b << 1$ and approximates $[1-\exp({-\tau_b})]$ as $\tau_b$. We consider two scenarios, one without any additional cooling mechanism or radio background (referred as the standard scenario) and the other (referred as the excess-cooling} scenario) assumes the EDGES-like absorption profile and an excess cooling mechanism. We find that given a measured global absorption signal, consistent with the standard (excess-cooling) scenario, the linearized equation overestimates the spin temperature by $\sim 5\%(10\%)$. Further, using numerical simulations, we study the impact that the large optical depth has on various signal statistics. We observe that the variance, skewness and kurtosis, calculated at simulation resolution ($\sim 0.5 h^{-1} \, {\rm Mpc}$), are over-predicted up to $\sim 30\%$, $30\%$ and $15\%$ respectively for the standard and up to $\sim 90\%$, $50\%$ and $50\%$ respectively for the excess-cooling scenario. Moreover, we find that the probability distribution function of $T_b$ is squeezed and becomes more Gaussian in shape if no approximation is made. The spherically averaged HI power spectrum is overpredicted by up to $\sim 25 \%$ and $80\%$ at all scales for the standard and excess-cooling scenarios respectively.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
